Identifying Out-of-Distribution Samples in Real-Time for Safety-Critical 2D Object Detection with Margin Entropy Loss

Convolutional Neural Networks (CNNs) are nowadays often employed in vision-based perception stacks for safetycritical applications such as autonomous driving or Unmanned Aerial Vehicles (UAVs). Due to the safety requirements in those use cases, it is important to know the limitations of the CNN and, thus, to detect Out-of-Distribution (OOD) samples. In this work, we present an approach to enable OOD detection for 2D object detection by employing the margin entropy (ME) loss. The proposed method is easy to implement and can be applied to most existing object detection architectures. In addition, we introduce Separability as a metric for detecting OOD samples in object detection. We show that a CNN trained with the ME loss significantly outperforms OOD detection using standard confidence scores. At the same time, the runtime of the underlying object detection framework remains constant rendering the ME loss a powerful tool to enable OOD detection.

==> Chapters/plots/01_data.dat <==
x,size,separability,ofs,obs
0,<50,0.25327510433738876,0.21402214022061247,0.31016042780582803
1,<100,0.8230088445976192,0.7499999999939516,0.9117647058734141
2,<150,0.5116279029291508,0.3548387096659729,0.9166666665902777
3,<200,0.4705882316678201,0.3076923076804734,0.999999999875
4,<250,0.3124999965625,0.199999999992,0.7142857141836735
5,<300,0.18181817944628098,0.10526315788919667,0.6666666664444444
6,<350,0.0,0.0,0.0
7,<400,0.09999999904,0.052631578944598335,0.9999999989999999
8,<450,0.0,0.0,0.0
9,<500,0.0,0.0,0.0

==> Chapters/plots/01_data_iop.dat <==
x,size,separability,ofs,obs
0,<50,0.264573986109031,0.2350597609552388,0.30256410256255095
1,<100,0.831775695954756,0.7739130434715311,0.8989898989808183
2,<150,0.6666666618765432,0.545454545429752,0.8571428570816326
3,<200,0.6399999955968001,0.470588235266436,0.999999999875
4,<250,0.499999995513889,0.3749999999765625,0.74999999990625
5,<300,0.526315785096953,0.3846153845857988,0.8333333331944445
6,<350,0.0,0.0,0.0
7,<400,0.18181818013223142,0.09999999999,0.9999999989999999
8,<450,0.19999999816,0.11111111109876542,0.9999999989999999
9,<500,0.0,0.0,0.0

==> Chapters/plots/01_data_iop_diff.dat <==
x,size,separability,ofs,obs
0,<50,0.011298882,0.021037621,-0.007596325
1,<100,0.008766851,0.023913043,-0.012774807
2,<150,0.155038759,0.190615836,-0.05952381
3,<200,0.169411764,0.162895928,0
4,<250,0.187499999,0.175,0.035714286
5,<300,0.344497606,0.279352227,0.166666667
6,<350,0,0,0
7,<400,0.081818181,0.047368421,0
8,<450,0.199999998,0.111111111,0.999999999
9,<500,0,0,0


==> eccv_workshop_uncertainty_ea/.vscode/settings.json <==
{
    "grammarly.selectors": [
        {
            "language": "latex",
            "scheme": "file"
        },
        {
            "language": "latex",
            "scheme": "git",
            "pattern": "/home/yanblei/git_repos/AI_publications/2022/eccv_workshop_uncertainty_ea/PaperForReview.tex"
        }
    ]
}

==> eccv_workshop_uncertainty_ea/Chapters/plots/01_data.dat <==
x,size,separability,ofs,obs
0,<50,0.25327510433738876,0.21402214022061247,0.31016042780582803
1,<100,0.8230088445976192,0.7499999999939516,0.9117647058734141
2,<150,0.5116279029291508,0.3548387096659729,0.9166666665902777
3,<200,0.4705882316678201,0.3076923076804734,0.999999999875
4,<250,0.3124999965625,0.199999999992,0.7142857141836735
5,<300,0.18181817944628098,0.10526315788919667,0.6666666664444444
6,<350,0.0,0.0,0.0
7,<400,0.09999999904,0.052631578944598335,0.9999999989999999
8,<450,0.0,0.0,0.0
9,<500,0.0,0.0,0.0

==> eccv_workshop_uncertainty_ea/Chapters/plots/01_data_iop.dat <==
x,size,separability,ofs,obs
0,<50,0.264573986109031,0.2350597609552388,0.30256410256255095
1,<100,0.831775695954756,0.7739130434715311,0.8989898989808183
2,<150,0.6666666618765432,0.545454545429752,0.8571428570816326
3,<200,0.6399999955968001,0.470588235266436,0.999999999875
4,<250,0.499999995513889,0.3749999999765625,0.74999999990625
5,<300,0.526315785096953,0.3846153845857988,0.8333333331944445
6,<350,0.0,0.0,0.0
7,<400,0.18181818013223142,0.09999999999,0.9999999989999999
8,<450,0.19999999816,0.11111111109876542,0.9999999989999999
9,<500,0.0,0.0,0.0

==> eccv_workshop_uncertainty_ea/Chapters/plots/01_data_iop_diff.dat <==
x,size,separability,ofs,obs
0,<50,0.011298882,0.021037621,-0.007596325
1,<100,0.008766851,0.023913043,-0.012774807
2,<150,0.155038759,0.190615836,-0.05952381
3,<200,0.169411764,0.162895928,0
4,<250,0.187499999,0.175,0.035714286
5,<300,0.344497606,0.279352227,0.166666667
6,<350,0,0,0
7,<400,0.081818181,0.047368421,0
8,<450,0.199999998,0.111111111,0.999999999
9,<500,0,0,0

